Project Makespan Estimation: Computational Load of Interval and Point Estimates

The estimation of project completion time is to be repeated several times in the project planning phase to reach the optimal tradeoff between time, cost, and quality. Estimation procedures provide either an interval or a point estimate. The computational load of several estimation procedures is reviewed. A multiple polynomial regression model is provided for major interval estimation procedures and shows that the accuracy in the probability model for activities is the most influential factor. The computational time does not appear to be an impeding factor, though it is larger for MonteCarlo simulation, so that the computational time can be traded off in search of a simpler estimation procedure.

==> 20170421-Nwpden.csv <==
-56.5393988547513,1.75996882241625e-05
-55.4492250823257,2.08506793716911e-05
-54.3590513099,2.45831118766988e-05
-53.2688775374744,2.89823356202196e-05
-52.1787037650487,3.41865015169107e-05
-51.0885299926231,4.01419222769734e-05
-49.9983562201975,4.69227943448911e-05
-48.9081824477718,5.46954868681228e-05
-47.8180086753462,6.39196034453274e-05
-46.7278349029205,7.43798916716113e-05
-45.6376611304949,8.61875107745759e-05
-44.5474873580693,9.94564778252656e-05
-43.4573135856436,0.000115064434311164
-42.367139813218,0.000132678253387989
-41.2769660407923,0.000152383363204024
-40.1867922683667,0.000174338537749417
-39.0966184959411,0.000199467328683191
-38.0064447235154,0.000227895436868337
-36.9162709510898,0.000259405515025271
-35.8260971786641,0.000294201988402742
-34.7359234062385,0.000333059769095634
-33.6457496338128,0.000377022970745016
-32.5555758613872,0.000425288974081923
-31.4654020889616,0.000478097909381473
-30.3752283165359,0.000535785619997921
-29.2850545441103,0.000600901822573717
-28.1948807716846,0.000671690995198835
-27.104706999259,0.000748404043019343
-26.0145332268334,0.000831290966257709
-24.9243594544077,0.000922903019604241
-23.8341856819821,0.00102225406796201
-22.7440119095564,0.00112885607263975
-21.6538381371308,0.00124292384336826
-20.5636643647052,0.00136630923743641
-19.4734905922795,0.00149963741370395
-18.3833168198539,0.00164123353123489
-17.2931430474282,0.00179122150097795
-16.2029692750026,0.00195038832866003
-15.112795502577,0.00212129951889938
-14.0226217301513,0.00230088260912374
-12.9324479577257,0.00248911202816611
-11.8422741853,0.00268594995635865
-10.7521004128744,0.00289453190332369
-9.66192664044875,0.00311169386161779
-8.5717528680231,0.00333680670707716
-7.48157909559746,0.00356963373749346
-6.39140532317182,0.00381168120211086
-5.30123155074618,0.00406156958895351
-4.21105777832054,0.00431759254168769
-3.1208840058949,0.00457929981410563
-2.03071023346926,0.00484679231395087
-0.940536461043621,0.00511964530165591
0.149637311382023,0.00539570518329616
1.23981108380767,0.00567433502214742
2.3299848562333,0.00595489418298569
3.42015862865895,0.00623641753399675
4.51033240108459,0.00651733864130525
5.60050617351023,0.00679690407403705
6.69067994593587,0.00707435669317369
7.78085371836151,0.00734741240923971
8.87102749078716,0.00761523137499453
9.9612012632128,0.00787742640764129
11.0513750356384,0.00813323673137034
12.1415488080641,0.00838019102862245
13.2317225804897,0.00861638019743464
14.3218963529154,0.00884291410658499
15.412070125341,0.00905914189886012
16.5022438977666,0.00926356461483352
17.5924176701923,0.00945153995767758
18.6825914426179,0.00962663392076951
19.7727652150436,0.00978840153312902
20.8629389874692,0.00993641467999488
21.9531127598949,0.0100645818741797
23.0432865323205,0.0101770962578641
24.1334603047461,0.0102745584947326
25.2236340771718,0.0103568053446582
26.3138078495974,0.010419737341468
27.4039816220231,0.0104644848341416
28.4941553944487,0.0104939068024568
29.5843291668743,0.0105081069182347
30.6745029393,0.0105052860738601
31.7646767117256,0.0104833020880669
32.8548504841513,0.0104470798571939
33.9450242565769,0.0103969468550314
35.0351980290025,0.010333177789496
36.1253718014282,0.0102509886102816
37.2155455738538,0.0101567151106838
38.3057193462795,0.0100508356796839
39.3958931187051,0.00993383538418781
40.4860668911307,0.0098032401195924
41.5762406635564,0.00966212702704629
42.666414435982,0.00951228827479898
43.7565882084077,0.00935427014723575
44.8467619808333,0.00918738949489239
45.936935753259,0.00901244773396814
47.0271095256846,0.00883181864495603
48.1172832981102,0.00864603658472976
49.2074570705359,0.00845539686100704
50.2976308429615,0.00825974786349794
51.3878046153872,0.00806126496838685
52.4779783878128,0.00786041782064427
53.5681521602384,0.00765767024632006
54.6583259326641,0.00745331611949784
55.7484997050897,0.00724849630733675
56.8386734775154,0.00704365802792373
57.928847249941,0.0068391703243039
59.0190210223666,0.00663574991873502
60.1091947947923,0.00643401023487276
61.1993685672179,0.00623406737255177
62.2895423396436,0.00603619032790873
63.3797161120692,0.00584098752025175
64.4698898844948,0.00564943405395226
65.5600636569205,0.00546097048273448
66.6502374293461,0.00527577562163437
67.7404112017718,0.0050940224999371
68.8305849741974,0.00491759094079012
69.9207587466231,0.00474509535749435
71.0109325190487,0.00457663766876102
72.1011062914743,0.00441232011973071
73.1912800639,0.00425360525319247
74.2814538363256,0.00409985258874722
75.3716276087513,0.00395057174326129
76.4618013811769,0.00380581272873454
77.5519751536025,0.0036664757870513
78.6421489260282,0.00353294162184602
79.7323226984538,0.00340406675316227
80.8224964708795,0.00327986313232944
81.9126702433051,0.00316061408352705
83.0028440157307,0.00304781500596849
84.0930177881564,0.00293967731857812
85.183191560582,0.00283618274067621
86.2733653330077,0.00273731103269058
87.3635391054333,0.0026447085403411
88.4537128778589,0.00255692151978323
89.5438866502846,0.00247359598499753
90.6340604227102,0.00239468396857688
91.7242341951359,0.00232116688720832
92.8144079675615,0.00225269205832141
93.9045817399872,0.00218834855383556
94.9947555124128,0.00212806093821592
96.0849292848384,0.00207220173185852
97.1751030572641,0.00202136115413201
98.2652768296897,0.00197417693227683
99.3554506021154,0.0019305482545348
100.445624374541,0.00189037268469248
101.535798146967,0.00185485869732363
102.625971919392,0.00182242466426717
103.716145691818,0.00179292600119694
104.806319464244,0.00176624194962622
105.896493236669,0.00174297904849798
106.986667009095,0.00172243556127379
108.076840781521,0.00170413316263628
109.167014553946,0.00168794374160897
110.257188326372,0.0016740444697991
111.347362098797,0.00166230874832087
112.437535871223,0.00165210894137912
113.527709643649,0.00164332264310331
114.617883416074,0.00163588414038424
115.7080571885,0.0016299330417362
116.798230960926,0.0016248694614574
117.888404733351,0.00162058879950676
118.978578505777,0.00161698807050738
120.068752278203,0.00161409806000444
121.158926050628,0.00161159946936227
122.249099823054,0.0016093755426336
123.339273595479,0.00160734997431728
124.429447367905,0.00160544584792626
125.519621140331,0.00160352878972453
126.609794912756,0.00160153034434447
127.699968685182,0.00159940358007726
128.790142457608,0.00159707665846982
129.880316230033,0.00159443008661233
130.970490002459,0.00159150099267025
132.060663774885,0.00158826935006616
133.15083754731,0.00158471683461586
134.241011319736,0.00158067907924286
135.331185092162,0.00157628629597513
136.421358864587,0.00157154369196154
137.511532637013,0.00156645274000731
138.601706409438,0.00156091969970278
139.691880181864,0.00155501599361925
140.78205395429,0.00154880160734337
141.872227726715,0.0015422891532643
142.962401499141,0.0015354484197578
144.052575271567,0.0015282865723617
145.142749043992,0.00152089352099344
146.232922816418,0.00151328435477253
147.323096588844,0.00150546613331462
148.413270361269,0.00149740439404918
149.503444133695,0.00148918869667912
150.59361790612,0.00148082955912683
151.683791678546,0.0014723369762471
152.773965450972,0.00146368072727399
153.864139223397,0.00145490392082477
154.954312995823,0.00144601780498065
156.044486768249,0.00143702325661567
157.134660540674,0.00142789325154644
158.2248343131,0.00141862139085942
159.315008085526,0.0014092217697715
160.405181857951,0.00139968523215986
161.495355630377,0.0013899837157526
162.585529402803,0.00138005244783122
163.675703175228,0.00136992391530634
164.765876947654,0.00135958086147931
165.856050720079,0.00134900557813249
166.946224492505,0.00133805362476863
168.036398264931,0.00132679317761062
169.126572037356,0.00131520833771074
170.216745809782,0.00130327777911963
171.306919582208,0.00129085882553655
172.397093354633,0.00127796320928473
173.487267127059,0.00126462612984352
174.577440899485,0.00125082797068084
175.66761467191,0.00123646408960148
176.757788444336,0.00122144439039871
177.847962216762,0.00120588758139692
178.938135989187,0.00118978126056929
180.028309761613,0.00117309094326393
181.118483534038,0.0011555951711784
182.208657306464,0.00113751583256884
183.29883107889,0.00111885258293439
184.389004851315,0.00109960607221011
185.479178623741,0.00107958161581418
186.569352396167,0.00105894945224029
187.659526168592,0.00103777445904296
188.749699941018,0.00101607293210966
189.839873713444,0.000993759890816587
190.930047485869,0.000970894935022326
192.020221258295,0.00094761586078293
193.11039503072,0.000923955629836896
194.200568803146,0.000899921692747401
195.290742575572,0.000875527613493888
196.380916347997,0.000850935537805619
197.471090120423,0.000826193419410222
198.561263892849,0.000801350135226755
199.651437665274,0.000776492131976611
200.7416114377,0.00075172502660576
201.831785210126,0.000727107568141079
202.921958982551,0.000702698634733558
204.012132754977,0.000678674234156671
205.102306527403,0.000655120829072187
206.192480299828,0.000632054941037606
207.282654072254,0.000609538445216436
208.372827844679,0.000587750304542339
209.463001617105,0.000566903179249171
210.553175389531,0.000546879880961216
211.643349161956,0.000527737117398377
212.733522934382,0.000509565162171451
213.823696706808,0.000492843527647118
214.913870479233,0.000477237735473871
216.004044251659,0.000462791468519869
217.094218024085,0.000449547226981189
218.18439179651,0.000438001154735152
219.274565568936,0.000427897557364784
220.364739341362,0.000419143839012443
221.454913113787,0.000411763020264568
222.545086886213,0.000406087159144445
223.635260658638,0.000402142218636082
224.725434431064,0.000399624603200159
225.81560820349,0.00039853490870539
226.905781975915,0.000399002835384625
227.995955748341,0.000401365051282264
229.086129520767,0.000405110424648034
230.176303293192,0.00041021730386483
231.266477065618,0.000416662564056733
232.356650838044,0.000424916734546586
233.446824610469,0.000434437283602253
234.536998382895,0.000445140507208245
235.62717215532,0.000456984128248875
236.717345927746,0.000470197568675976
237.807519700172,0.000484548277163744
238.897693472597,0.000499809716129242
239.987867245023,0.000515924830765032
241.078041017449,0.000532937426959436
242.168214789874,0.000550808124286368
243.2583885623,0.000569248475128098
244.348562334726,0.000588191348831896
245.438736107151,0.000607577231096336
246.528909879577,0.000627396579735456
247.619083652003,0.000647399516369212
248.709257424428,0.000667513282423317
249.799431196854,0.000687664911734928
250.889604969279,0.000707709472311228
251.979778741705,0.000727521436402358
253.069952514131,0.000747034690322247
254.160126286556,0.000766175381405528
255.250300058982,0.000784741685333255
256.340473831408,0.000802569674169406
257.430647603833,0.000819695523242681
258.520821376259,0.000836049541378235
259.610995148685,0.000851478726636415
260.70116892111,0.000865599378120518
261.791342693536,0.000878649502592337
262.881516465962,0.000890569915045003
263.971690238387,0.000901302408409563
265.061864010813,0.000910246549964961
266.152037783238,0.000917772064373738
267.242211555664,0.000923888159271781
268.33238532809,0.000928555253851884
269.422559100515,0.000931314161088906
270.512732872941,0.000932269457603906
271.602906645367,0.000931653004993243
272.693080417792,0.000929450942857059
273.783254190218,0.000925417786167394
274.873427962644,0.000919321290741559
275.963601735069,0.00091164047220353
277.053775507495,0.000902391614556908
278.14394927992,0.000891562725246055
279.234123052346,0.000878611018173363
280.324296824772,0.000864226362773915
281.414470597197,0.000848454836708028
282.504644369623,0.000831344378143171
283.594818142049,0.000812566569729859
284.684991914474,0.000792526456835772
285.7751656869,0.000771425955205027
286.865339459326,0.000749335917855158
287.955513231751,0.000726174666624475
289.045687004177,0.000702091046906812
290.135860776603,0.000677373264511244
291.226034549028,0.000652103934480729
292.316208321454,0.000626341645402024
293.406382093879,0.000600161945195148
294.496555866305,0.000573810389632032
295.586729638731,0.000547368347295266
296.676903411156,0.00052091665915366
297.767077183582,0.000494635559817869
298.857250956008,0.000468620043217637
299.947424728433,0.000442933075394206
301.037598500859,0.000417641908216273
302.127772273285,0.000392969547284813
303.21794604571,0.000368988842711164
304.308119818136,0.000345664340360166
305.398293590562,0.000323042886722833
306.488467362987,0.000301284781042397
307.578641135413,0.00028059410260513
308.668814907838,0.000260771965437391
309.758988680264,0.000241843407658499
310.84916245269,0.000223845212364186
311.939336225115,0.000207196465762241
313.029509997541,0.000191516123588739
314.119683769967,0.000176810679661248
315.209857542392,0.000163085591443525
316.300031314818,0.000150663465193071
317.390205087244,0.00013933024888189
318.480378859669,0.000128969828309295
319.570552632095,0.000119575581747225
320.660726404521,0.000111326906442621
321.750900176946,0.000104237572276113
322.841073949372,9.80679450062513e-05
323.931247721797,9.28052905673193e-05
325.021421494223,8.85004358200739e-05
326.111595266649,8.53780294672263e-05
327.201769039074,8.30989254118864e-05
328.2919428115,8.16482367209181e-05
329.382116583926,8.10109973565824e-05
330.472290356351,8.14647998379973e-05
331.562464128777,8.27183780855797e-05
332.652637901203,8.47146491124919e-05
333.742811673628,8.74374652322092e-05
334.832985446054,9.10447051749941e-05
335.923159218479,9.54430403728845e-05
337.013332990905,0.000100488744312978
338.103506763331,0.00010616267471917
339.193680535756,0.000112520897935372
340.283854308182,0.000119616607217472
341.374028080608,0.000127241929271753
342.464201853033,0.000135371729298852
343.554375625459,0.000143983616809737
344.644549397885,0.000153208023413322
345.73472317031,0.00016280664488104
346.824896942736,0.000172746019767191
347.915070715162,0.000182992079212681
349.005244487587,0.000193567795467825
350.095418260013,0.000204345879708863
351.185592032438,0.000215255044434415
352.275765804864,0.000226253154798358
353.36593957729,0.000237287980116264
354.456113349715,0.000248261700588024
355.546287122141,0.0002591202202978
356.636460894567,0.000269817109534482
357.726634666992,0.000280285809486776
358.816808439418,0.000290348707594203
359.906982211844,0.000300040060747461
360.997155984269,0.00030931598458774
362.087329756695,0.000318133076988783
363.17750352912,0.000326222929960216
364.267677301546,0.000333683615429901
365.357851073972,0.000340513040406419
366.448024846397,0.000346679439372803
367.538198618823,0.000351963632161071
368.628372391249,0.000356366017393383
369.718546163674,0.000360001965025369
370.8087199361,0.000362858717532577
371.898893708526,0.000364823876960868
372.989067480951,0.000365746415835531
374.079241253377,0.000365880311781662
375.169415025803,0.000365235879275097
376.259588798228,0.000363824192539813
377.349762570654,0.000361361107156202
378.439936343079,0.000358212242489669
379.530110115505,0.000354410323425159
380.620283887931,0.000349989420148937
381.710457660356,0.000344835198224878
382.800631432782,0.000339140730767609
383.890805205208,0.000333025266733393
384.980978977633,0.000326539061870466
386.071152750059,0.000319695521032377
387.161326522485,0.000312597583339281
388.25150029491,0.000305378031422374
389.341674067336,0.000298093922938444
390.431847839762,0.000290808651276691
391.522021612187,0.000283660792077713
392.612195384613,0.000276705095250699
393.702369157038,0.000269994658556841
394.792542929464,0.000263581908322329
395.88271670189,0.000257690159149756
396.972890474315,0.000252287823726681
398.063064246741,0.000247389475444538
399.153238019167,0.000243032921231367
400.243411791592,0.000239412438992217
401.333585564018,0.000236553077102766
402.423759336444,0.000234360281377535
403.513933108869,0.000232850335560011
404.604106881295,0.000232123390973007
405.694280653721,0.000232329110931177
406.784454426146,0.000233239859071622
407.874628198572,0.000234847437561155
408.964801970997,0.000237141942766228
410.054975743423,0.000240376297289462
411.145149515849,0.000244226709800218
412.235323288274,0.000248658539201578
413.3254970607,0.000253639161486486
414.415670833126,0.000259261249626663
415.505844605551,0.000265352657419593
416.596018377977,0.000271800377189633
417.686192150403,0.000278555055334092
418.776365922828,0.000285591854020664
419.866539695254,0.00029280761171129
420.956713467679,0.000300083758485592
422.046887240105,0.000307363366527937
423.137061012531,0.000314580442071806
424.227234784956,0.000321575404597349
425.317408557382,0.000328315931592157
426.407582329808,0.000334748221520639
427.497756102233,0.000340819101173094
428.587929874659,0.000346282894670193
429.678103647085,0.000351182658495987
430.76827741951,0.000355509506571102
431.858451191936,0.000359224255406462
432.948624964361,0.000362117232252569
434.038798736787,0.000364154971844482
435.128972509213,0.000365448077603484
436.219146281638,0.000365978272317284
437.309320054064,0.000365637946356313
438.39949382649,0.000364245389690652
439.489667598915,0.00036205627887181
440.579841371341,0.000359075573454601
441.670015143767,0.000355309817254207
442.760188916192,0.000350458009880071
443.850362688618,0.000344870786333948
444.940536461044,0.000338582453555408
446.030710233469,0.000331619664717035
447.120884005895,0.000323841060713454
448.21105777832,0.00031541912884341
449.301231550746,0.0003064793835559
450.391405323172,0.000297061528731237
451.481579095597,0.00028714559330115
452.571752868023,0.000276790062318051
453.661926640449,0.00026615082243585
454.752100412874,0.000255271736349196
455.8422741853,0.000244191178006412
456.932447957726,0.000232950059970831
458.022621730151,0.000221663732076797
459.112795502577,0.000210371850002753
460.202969275003,0.000199113508920733
461.293143047428,0.000187982623426723
462.383316819854,0.000177016997715061
463.47349059228,0.000166238858391864
464.563664364705,0.000155676821157346
465.653838137131,0.000145427093807409
466.744011909556,0.000135529503572975
467.834185681982,0.000125949300736417
468.924359454408,0.000116702354850697
470.014533226833,0.000107843393426788
471.104706999259,9.94743887332581e-05
472.194880771685,9.14846097916893e-05
473.28505454411,8.38780007619021e-05
474.375228316536,7.66577535561678e-05
475.465402088962,6.99862821484418e-05
476.555575861387,6.37037257810902e-05
477.645749633813,5.77980752185682e-05
478.735923406238,5.22637968416508e-05
479.826097178664,4.71959588708314e-05
480.91627095109,4.25228015369464e-05
482.006444723515,3.81820886535969e-05
483.096618495941,3.41632715246592e-05
484.186792268367,3.05035370061439e-05
485.276966040792,2.72077471976539e-05
486.367139813218,2.41807141221012e-05
487.457313585644,2.14102224411995e-05
488.547487358069,1.88932837688932e-05
489.637661130495,1.66857780643287e-05
490.72783490292,1.46798130905891e-05
491.818008675346,1.28639057831697e-05
492.908182447772,1.12266878651512e-05
493.998356220197,9.80726298961394e-06
495.088529992623,8.54256900984046e-06
496.178703765049,7.40964861309321e-06
497.268877537474,6.39923450820555e-06
498.3590513099,5.52401342978289e-06
499.449225082326,4.76477771620157e-06
500.539398854751,4.09142418709568e-06


==> 20170426-Err-kup.csv <==
300,50,-57.98022599
300,100,95.3221171
300,200,-3.568523856
600,50,-16.01976005
600,100,9.437866379
600,200,-0.790554984
900,50,19.95967742
900,100,-4.973180606
900,200,0.285833773
1200,50,46.10190301
1200,100,-11.05669271
1200,200,1.19312382
